Learning Music Helps You Read: Using Transfer to Study Linguistic Structure in Language Models

We propose transfer learning as a method for analyzing the encoding of grammatical structure in neural language models. We train LSTMs on non-linguistic data and evaluate their performance on natural language to assess which kinds of data induce generalizable structural features that LSTMs can use for natural language. We find that training on non-linguistic data with latent structure (MIDI music or Java code) improves test performance on natural language, despite no overlap in surface form or vocabulary. To pinpoint the kinds of abstract structure that models may be encoding to lead to this improvement, we run similar experiments with two artificial parentheses languages: one which has a hierarchical recursive structure, and a control which has paired tokens but no recursion. Surprisingly, training a model on either of these artificial languages leads to the same substantial gains when testing on natural language. Further experiments on transfer between natural languages controlling for vocabulary overlap show that zero-shot performance on a test language is highly correlated with typological syntactic similarity to the training language, suggesting that representations induced by pre-training correspond to the cross-linguistic syntactic properties. Our results provide insights into the ways that neural models represent abstract syntactic structure, and also about the kind of structural inductive biases which allow for natural language acquisition.

==> changebblname.txt <==
\begin{thebibliography}{25}
\expandafter\ifx\csname natexlab\endcsname\relax\def\natexlab#1{#1}\fi

\bibitem[{Artetxe et~al.(2019)Artetxe, Ruder, and Yogatama}]{artetxezero}
Mikel Artetxe, Sebastian Ruder, and Dani Yogatama. 2019.
\newblock On the cross-lingual transferability of monolingual representations.
\newblock \emph{arXiv preprint arXiv:1910.11856}.

\bibitem[{Belinkov and Glass(2019)}]{belinkovsurvey}
Yonatan Belinkov and James Glass. 2019.
\newblock Analysis methods in neural language processing: A survey.
\newblock \emph{Transactions of the Association for Computational Linguistics},
  7:49--72.

\bibitem[{Clark et~al.(2019)Clark, Khandelwal, Levy, and Manning}]{urvashibert}
Kevin Clark, Urvashi Khandelwal, Omer Levy, and Christopher~D. Manning. 2019.
\newblock \href {http://arxiv.org/abs/1906.04341} {What does {BERT} look at? an
  analysis of bert's attention}.
\newblock \emph{CoRR}, abs/1906.04341.

\bibitem[{Conneau et~al.(2018{\natexlab{a}})Conneau, Kruszewski, Lample,
  Barrault, and Baroni}]{conneaufucking}
Alexis Conneau, German Kruszewski, Guillaume Lample, Loïc Barrault, and Marco
  Baroni. 2018{\natexlab{a}}.
\newblock \href {https://doi.org/10.18653/v1/p18-1198} {What you can cram into
  a single vector: Probing sentence embeddings for linguistic properties}.
\newblock \emph{Proceedings of the 56th Annual Meeting of the Association for
  Computational Linguistics (Volume 1: Long Papers)}.

\bibitem[{Conneau et~al.(2018{\natexlab{b}})Conneau, Lample, Rinott, Williams,
  Bowman, Schwenk, and Stoyanov}]{xnli}
Alexis Conneau, Guillaume Lample, Ruty Rinott, Adina Williams, Samuel~R.
  Bowman, Holger Schwenk, and Veselin Stoyanov. 2018{\natexlab{b}}.
\newblock \href {http://arxiv.org/abs/1809.05053} {{XNLI:} evaluating
  cross-lingual sentence representations}.
\newblock \emph{CoRR}, abs/1809.05053.

\bibitem[{Dalvi et~al.(2019)Dalvi, Durrani, Sajjad, Belinkov, Bau, and
  Glass}]{grain}
Fahim Dalvi, Nadir Durrani, Hassan Sajjad, Yonatan Belinkov, Anthony Bau, and
  James Glass. 2019.
\newblock What is one grain of sand in the desert? analyzing individual neurons
  in deep nlp models.
\newblock In \emph{Proceedings of the AAAI Conference on Artificial
  Intelligence}, volume~33, pages 6309--6317.

\bibitem[{Gulordava et~al.(2018)Gulordava, Bojanowski, Grave, Linzen, and
  Baroni}]{gulordava}
Kristina Gulordava, Piotr Bojanowski, Edouard Grave, Tal Linzen, and Marco
  Baroni. 2018.
\newblock \href {https://doi.org/10.18653/v1/n18-1108} {Colorless green
  recurrent networks dream hierarchically}.
\newblock \emph{Proceedings of the 2018 Conference of the North American
  Chapter of the Association for Computational Linguistics: Human Language
  Technologies, Volume 1 (Long Papers)}.

\bibitem[{Hawthorne et~al.(2018)Hawthorne, Stasyuk, Roberts, Simon, Huang,
  Dieleman, Elsen, Engel, and Eck}]{maestro}
Curtis Hawthorne, Andriy Stasyuk, Adam Roberts, Ian Simon, Cheng-Zhi~Anna
  Huang, Sander Dieleman, Erich Elsen, Jesse Engel, and Douglas Eck. 2018.
\newblock \href {http://arxiv.org/abs/1810.12247} {Enabling factorized piano
  music modeling and generation with the maestro dataset}.

\bibitem[{Hewitt and Liang(2019)}]{johnpercy}
John Hewitt and Percy Liang. 2019.
\newblock Designing and interpreting probes with control tasks.
\newblock \emph{arXiv preprint arXiv:1909.03368}.

\bibitem[{Hewitt and Manning(2019)}]{johnprobe}
John Hewitt and Christopher~D Manning. 2019.
\newblock A structural probe for finding syntax in word representations.
\newblock In \emph{Proceedings of the 2019 Conference of the North American
  Chapter of the Association for Computational Linguistics: Human Language
  Technologies, Volume 1 (Long and Short Papers)}, pages 4129--4138.

\bibitem[{Lerdahl and Jackendoff(1996)}]{generativemusic}
Fred Lerdahl and Ray~S Jackendoff. 1996.
\newblock \emph{A generative theory of tonal music}.
\newblock MIT press.

\bibitem[{Linzen et~al.(2016)Linzen, Dupoux, and Goldberg}]{linzen16}
Tal Linzen, Emmanuel Dupoux, and Yoav Goldberg. 2016.
\newblock Assessing the ability of lstms to learn syntax-sensitive
  dependencies.
\newblock \emph{Transactions of the Association for Computational Linguistics},
  4:521--535.

\bibitem[{Littell et~al.(2017)Littell, Mortensen, Lin, Kairis, Turner, and
  Levin}]{lang2vec}
Patrick Littell, David~R Mortensen, Ke~Lin, Katherine Kairis, Carlisle Turner,
  and Lori Levin. 2017.
\newblock Uriel and lang2vec: Representing languages as typological,
  geographical, and phylogenetic vectors.
\newblock In \emph{Proceedings of the 15th Conference of the European Chapter
  of the Association for Computational Linguistics: Volume 2, Short Papers},
  volume~2, pages 8--14.

\bibitem[{McDonald et~al.(2013)McDonald, Nivre, Quirmbach-Brundage, Goldberg,
  Das, Ganchev, Hall, Petrov, Zhang, T{\"a}ckstr{\"o}m et~al.}]{ud}
Ryan McDonald, Joakim Nivre, Yvonne Quirmbach-Brundage, Yoav Goldberg, Dipanjan
  Das, Kuzman Ganchev, Keith Hall, Slav Petrov, Hao Zhang, Oscar
  T{\"a}ckstr{\"o}m, et~al. 2013.
\newblock Universal dependency annotation for multilingual parsing.
\newblock In \emph{Proceedings of the 51st Annual Meeting of the Association
  for Computational Linguistics (Volume 2: Short Papers)}, pages 92--97.

\bibitem[{Merity et~al.(2017)Merity, Keskar, and Socher}]{awdlm}
Stephen Merity, Nitish~Shirish Keskar, and Richard Socher. 2017.
\newblock {Regularizing and Optimizing LSTM Language Models}.
\newblock \emph{arXiv preprint arXiv:1708.02182}.

\bibitem[{Movshovitz-Attias and Cohen(2013)}]{habeas}
Dana Movshovitz-Attias and William Cohen. 2013.
\newblock Natural language models for predicting programming comments.
\newblock In \emph{Proceedings of the 51st Annual Meeting of the Association
  for Computational Linguistics (Volume 2: Short Papers)}, pages 35--40.

\bibitem[{Piantadosi(2014)}]{piantadosizipf}
Steven~T Piantadosi. 2014.
\newblock Zipf’s word frequency law in natural language: A critical review
  and future directions.
\newblock \emph{Psychonomic bulletin \& review}, 21(5):1112--1130.

\bibitem[{Pimentel et~al.(2020)Pimentel, Valvoda, Maudslay, Zmigrod, Williams,
  and Cotterell}]{pimentel}
Tiago Pimentel, Josef Valvoda, Rowan~Hall Maudslay, Ran Zmigrod, Adina
  Williams, and Ryan Cotterell. 2020.
\newblock \href {http://arxiv.org/abs/2004.03061} {Information-theoretic
  probing for linguistic structure}.

\bibitem[{Qi et~al.(2018)Qi, Dozat, Zhang, and Manning}]{stanfordnlp}
Peng Qi, Timothy Dozat, Yuhao Zhang, and Christopher~D. Manning. 2018.
\newblock \href {https://nlp.stanford.edu/pubs/qi2018universal.pdf} {Universal
  dependency parsing from scratch}.
\newblock In \emph{Proceedings of the {CoNLL} 2018 Shared Task: Multilingual
  Parsing from Raw Text to Universal Dependencies}, pages 160--170, Brussels,
  Belgium. Association for Computational Linguistics.

\bibitem[{Suzgun et~al.(2019{\natexlab{a}})Suzgun, Gehrmann, Belinkov, and
  Shieber}]{suzguncounting}
Mirac Suzgun, Sebastian Gehrmann, Yonatan Belinkov, and Stuart~M. Shieber.
  2019{\natexlab{a}}.
\newblock Lstm networks can perform dynamic counting.
\newblock \emph{ArXiv}, abs/1906.03648.

\bibitem[{Suzgun et~al.(2019{\natexlab{b}})Suzgun, Gehrmann, Belinkov, and
  Shieber}]{suzgundyck}
Mirac Suzgun, Sebastian Gehrmann, Yonatan Belinkov, and Stuart~M. Shieber.
  2019{\natexlab{b}}.
\newblock \href {http://arxiv.org/abs/1911.03329} {Memory-augmented recurrent
  neural networks can learn generalized dyck languages}.

\bibitem[{Talmor et~al.(2019)Talmor, Elazar, Goldberg, and Berant}]{olmpics}
Alon Talmor, Yanai Elazar, Yoav Goldberg, and Jonathan Berant. 2019.
\newblock \href {http://arxiv.org/abs/1912.13283} {olmpics -- on what language
  model pre-training captures}.

\bibitem[{Voita and Titov(2020)}]{voitamdl}
Elena Voita and Ivan Titov. 2020.
\newblock Information-theoretic probing with minimum description length.
\newblock \emph{arXiv preprint arXiv:2003.12298}.

\bibitem[{Wu and Dredze(2019)}]{beto}
Shijie Wu and Mark Dredze. 2019.
\newblock \href {https://doi.org/10.18653/v1/d19-1077} {Beto, bentz, becas: The
  surprising cross-lingual effectiveness of bert}.
\newblock \emph{Proceedings of the 2019 Conference on Empirical Methods in
  Natural Language Processing and the 9th International Joint Conference on
  Natural Language Processing (EMNLP-IJCNLP)}.

\bibitem[{Yu et~al.(2019)Yu, Vu, and Kuhn}]{yudyck}
Xiang Yu, Ngoc~Thang Vu, and Jonas Kuhn. 2019.
\newblock Learning the dyck language with attention-based seq2seq models.
\newblock In \emph{ACL 2019}.

\end{thebibliography}

